The Parameterized Complexity of Clustering Incomplete Data

We study fundamental clustering problems for incomplete data. Specifically, given a set of incomplete d-dimensional vectors (representing rows of a matrix), the goal is to complete the missing vector entries in a way that admits a partitioning of the vectors into at most $k$ clusters with radius or diameter at most r. We give tight characterizations of the parameterized complexity of these problems with respect to the parameters k, r, and the minimum number of rows and columns needed to cover all the missing entries. We show that the considered problems are fixed-parameter tractable when parameterized by the three parameters combined, and that dropping any of the three parameters results in parameterized intractability. A byproduct of our results is that, for the complete data setting, all problems under consideration are fixed-parameter tractable parameterized by k+r.

==> Comparisons-US-vs-THEWORLD.txt <==
vs. Marx CCC: "Parameterized complexity of constraint
satisfaction problems"

Marx looked at the weighted satisfiability of CSP (conjunction of) of Boolean Formulas: Decide the existence of a weight-k satisfying assignment for the conjunction of Boolean formulas. He proved an FPT dichotomy result (w.r.t. parameter k): The problem is FPT iff (otherwise W[1]-hard) every constraint is weakly separable, that is, satisfies that (1) the union of two satisfying assignments is satisfying, and (2) the difference between a satisfying assignment and proper satisfying assignment is also satisfying. 

He used the sunflower lemma on clauses as follows. Order the variables in each clause in increasing order of their (global) indices. He defined a set of k clauses to be a sunflower if for each variable index i, either all k clauses contain the same variable as their ith variable, or the ith variable in each clause is different from the rest (i.e., is private to the clause). He then showed that if a variable occurs more than f(k) times then there is a k-sunflower that can be reduced; otherwise, each variable has bounded occurrence (w.r.t. the parameter) and the problem becomes FPT.

The use of the sunflower lemma in Marx is similar to ours in the sense that either all occurrences of a ``coordinate" in the vector/clause are the same, or they're all distinct. The context however, is different. First, the problem is different (clauses versus incomplete matrices), and the lemma is applied to clauses over variables, not to vectors with actual coordinates.  

vs. Kratsch, Marx and Wahlstrom TOCT: "Parameterized Complexity and Kernelization of Max Ones and Exact Ones Problem"

The result in this paper that uses the sunflower lemma pretty much extends the result of Marx's CCC paper on (exact) weigh-k satisfying assignment to kernelization (which is what Marx does to obtain FPT). So I think we could say that the two papers use the sunflower lemma in the same way/context.



Niedermeier (1):

- Contains comparision to Hermelin and Rosenberg
- instead of cover they use k for the maximum number of wildcards per row
- they consider the problems MINRMC (which corresponds to Large-Any-Cluster, however for the whole matrix), MinLMRC (which corresponds to Large-IN Cluster however for the whole matrix) and a (slightly generalized) variant
of the complete version CONRMC (which corresponds to Large-Any-Cluster-Complete)

- their main result is reproving (they claim they was an error before) that Large-Any-Cluster par. by radius and k is fpt (we only get XP for radius and cover; however cover is more general than k)
- they give a tighter complexity analysis w.r.t r, i.e. show poly for r=1 and NP for r=2

Niedermeier (2):

- they consider DMC, which corresponds Large-DIAM-Cluster only that they want to find a completion that satisfied bounds for the diameter of the whole matrix and they also consider lowerbounds
- because they want to cluster the whole matrix (not a subset of rows) their results are incomparable to ours
- they use sunflowers very sparsly (in no way comparable to us) and only give poly results for constant min and max bounds on the diameter
- in the last section they also consider k, i.e., number of wildcards per row as a parameter and show poly for k=1, k=2
- in summary i think we can simply say that our results are incomparamble since they want to find a cluster of the whole matrix


In summary, both papers contain only orthogonal results to ours. The main reason is that they consider solutions for the whole matrix
, i.e., they want to find a completion that minimizes diameter/radius for the whole matrix.


Reviewer 1:

- liked it found top of page 18 repetive

